Quantum Algorithms for Graph Coloring and other Partitioning, Covering, and Packing Problems

Let U be a universe on n elements, let k be a positive integer, and let F be a family of (implicitly defined) subsets of U. We consider the problems of partitioning U into k sets from F, covering U with k sets from F, and packing k non-intersecting sets from F into U. Classically, these problems can be solved via inclusion-exclusion in O*(2^n) time [BjorklundHK09]. Quantumly, there are faster algorithms for graph coloring with running time O(1.9140^n) [ShimizuM22] and for Set Cover with a small number of sets with running time O(1.7274^n |F|^O(1)) [AmbainisBIKPV19]. In this paper, we give a quantum speedup for Set Partition, Set Cover, and Set Packing whenever there is a classical enumeration algorithm that lends itself to a quadratic quantum speedup, which, for any subinstance on a subset X of U, enumerates at least one member of a k-partition, k-cover, or k-packing (if one exists) restricted to (or projected onto, in the case of k-cover) the set X in O*(c^{|X|}) time with c<2. Our bounded-error quantum algorithm runs in O*((2+c)^(n/2)) for Set Partition, Set Cover, and Set Packing. When c<=1.147899, our algorithm is slightly faster than O*((2+c)^(n/2)); when c approaches 1, it matches the running time of [AmbainisBIKPV19] for Set Cover when |F| is subexponential in n. For Graph Coloring, we further improve the running time to O(1.7956^n) by leveraging faster algorithms for coloring with a small number of colors to better balance our divide-and-conquer steps. For Domatic Number, we obtain a O((2-\epsilon)^n) running time for some \epsilon>0.

==> smallc.dat <==
x f(x)
 1.00000000  1.72739090
 1.00010000  1.72742946
 1.00020000  1.72746801
 1.00030000  1.72750655
 1.00040000  1.72754507
 1.00050000  1.72758358
 1.00060000  1.72762208
 1.00070000  1.72766057
 1.00080000  1.72769904
 1.00090000  1.72773750
 1.00100000  1.72777595
 1.00110000  1.72781438
 1.00120000  1.72785281
 1.00130000  1.72789121
 1.00140000  1.72792961
 1.00150000  1.72796799
 1.00160000  1.72800636
 1.00170000  1.72804472
 1.00180000  1.72808307
 1.00190000  1.72812140
 1.00200000  1.72815972
 1.00210000  1.72819802
 1.00220000  1.72823632
 1.00230000  1.72827460
 1.00240000  1.72831286
 1.00250000  1.72835112
 1.00260000  1.72838936
 1.00270000  1.72842759
 1.00280000  1.72846581
 1.00290000  1.72850401
 1.00300000  1.72854220
 1.00310000  1.72858038
 1.00320000  1.72861854
 1.00330000  1.72865669
 1.00340000  1.72869483
 1.00350000  1.72873296
 1.00360000  1.72877107
 1.00370000  1.72880917
 1.00380000  1.72884725
 1.00390000  1.72888533
 1.00400000  1.72892339
 1.00410000  1.72896144
 1.00420000  1.72899947
 1.00430000  1.72903749
 1.00440000  1.72907550
 1.00450000  1.72911350
 1.00460000  1.72915148
 1.00470000  1.72918945
 1.00480000  1.72922741
 1.00490000  1.72926535
 1.00500000  1.72930328
 1.00510000  1.72934120
 1.00520000  1.72937910
 1.00530000  1.72941700
 1.00540000  1.72945487
 1.00550000  1.72949274
 1.00560000  1.72953059
 1.00570000  1.72956843
 1.00580000  1.72960626
 1.00590000  1.72964407
 1.00600000  1.72968187
 1.00610000  1.72971966
 1.00620000  1.72975743
 1.00630000  1.72979519
 1.00640000  1.72983294
 1.00650000  1.72987067
 1.00660000  1.72990840
 1.00670000  1.72994610
 1.00680000  1.72998380
 1.00690000  1.73002148
 1.00700000  1.73005915
 1.00710000  1.73009681
 1.00720000  1.73013445
 1.00730000  1.73017208
 1.00740000  1.73020969
 1.00750000  1.73024730
 1.00760000  1.73028489
 1.00770000  1.73032246
 1.00780000  1.73036003
 1.00790000  1.73039758
 1.00800000  1.73043511
 1.00810000  1.73047264
 1.00820000  1.73051015
 1.00830000  1.73054765
 1.00840000  1.73058513
 1.00850000  1.73062260
 1.00860000  1.73066006
 1.00870000  1.73069750
 1.00880000  1.73073493
 1.00890000  1.73077235
 1.00900000  1.73080976
 1.00910000  1.73084715
 1.00920000  1.73088453
 1.00930000  1.73092189
 1.00940000  1.73095924
 1.00950000  1.73099658
 1.00960000  1.73103391
 1.00970000  1.73107122
 1.00980000  1.73110852
 1.00990000  1.73114580
 1.01000000  1.73118307
 1.01010000  1.73122033
 1.01020000  1.73125758
 1.01030000  1.73129481
 1.01040000  1.73133203
 1.01050000  1.73136923
 1.01060000  1.73140642
 1.01070000  1.73144360
 1.01080000  1.73148076
 1.01090000  1.73151792
 1.01100000  1.73155505
 1.01110000  1.73159218
 1.01120000  1.73162929
 1.01130000  1.73166639
 1.01140000  1.73170347
 1.01150000  1.73174054
 1.01160000  1.73177760
 1.01170000  1.73181464
 1.01180000  1.73185167
 1.01190000  1.73188869
 1.01200000  1.73192569
 1.01210000  1.73196268
 1.01220000  1.73199966
 1.01230000  1.73203662
 1.01240000  1.73207357
 1.01250000  1.73211051
 1.01260000  1.73214743
 1.01270000  1.73218434
 1.01280000  1.73222124
 1.01290000  1.73225812
 1.01300000  1.73229499
 1.01310000  1.73233184
 1.01320000  1.73236868
 1.01330000  1.73240551
 1.01340000  1.73244233
 1.01350000  1.73247913
 1.01360000  1.73251591
 1.01370000  1.73255269
 1.01380000  1.73258945
 1.01390000  1.73262619
 1.01400000  1.73266293
 1.01410000  1.73269965
 1.01420000  1.73273635
 1.01430000  1.73277304
 1.01440000  1.73280972
 1.01450000  1.73284639
 1.01460000  1.73288304
 1.01470000  1.73291968
 1.01480000  1.73295630
 1.01490000  1.73299291
 1.01500000  1.73302951
 1.01510000  1.73306609
 1.01520000  1.73310266
 1.01530000  1.73313921
 1.01540000  1.73317575
 1.01550000  1.73321228
 1.01560000  1.73324880
 1.01570000  1.73328530
 1.01580000  1.73332178
 1.01590000  1.73335826
 1.01600000  1.73339472
 1.01610000  1.73343116
 1.01620000  1.73346759
 1.01630000  1.73350401
 1.01640000  1.73354042
 1.01650000  1.73357681
 1.01660000  1.73361318
 1.01670000  1.73364955
 1.01680000  1.73368589
 1.01690000  1.73372223
 1.01700000  1.73375855
 1.01710000  1.73379486
 1.01720000  1.73383115
 1.01730000  1.73386743
 1.01740000  1.73390370
 1.01750000  1.73393995
 1.01760000  1.73397619
 1.01770000  1.73401241
 1.01780000  1.73404862
 1.01790000  1.73408482
 1.01800000  1.73412100
 1.01810000  1.73415717
 1.01820000  1.73419333
 1.01830000  1.73422947
 1.01840000  1.73426559
 1.01850000  1.73430171
 1.01860000  1.73433781
 1.01870000  1.73437389
 1.01880000  1.73440996
 1.01890000  1.73444602
 1.01900000  1.73448206
 1.01910000  1.73451809
 1.01920000  1.73455411
 1.01930000  1.73459011
 1.01940000  1.73462610
 1.01950000  1.73466207
 1.01960000  1.73469803
 1.01970000  1.73473397
 1.01980000  1.73476990
 1.01990000  1.73480582
 1.02000000  1.73484173
 1.02010000  1.73487761
 1.02020000  1.73491349
 1.02030000  1.73494935
 1.02040000  1.73498520
 1.02050000  1.73502103
 1.02060000  1.73505685
 1.02070000  1.73509265
 1.02080000  1.73512844
 1.02090000  1.73516422
 1.02100000  1.73519998
 1.02110000  1.73523573
 1.02120000  1.73527146
 1.02130000  1.73530718
 1.02140000  1.73534289
 1.02150000  1.73537858
 1.02160000  1.73541425
 1.02170000  1.73544992
 1.02180000  1.73548557
 1.02190000  1.73552120
 1.02200000  1.73555682
 1.02210000  1.73559243
 1.02220000  1.73562802
 1.02230000  1.73566359
 1.02240000  1.73569916
 1.02250000  1.73573471
 1.02260000  1.73577024
 1.02270000  1.73580576
 1.02280000  1.73584127
 1.02290000  1.73587676
 1.02300000  1.73591224
 1.02310000  1.73594770
 1.02320000  1.73598315
 1.02330000  1.73601858
 1.02340000  1.73605400
 1.02350000  1.73608941
 1.02360000  1.73612480
 1.02370000  1.73616018
 1.02380000  1.73619554
 1.02390000  1.73623089
 1.02400000  1.73626622
 1.02410000  1.73630154
 1.02420000  1.73633684
 1.02430000  1.73637213
 1.02440000  1.73640741
 1.02450000  1.73644267
 1.02460000  1.73647792
 1.02470000  1.73651315
 1.02480000  1.73654837
 1.02490000  1.73658357
 1.02500000  1.73661876
 1.02510000  1.73665393
 1.02520000  1.73668909
 1.02530000  1.73672424
 1.02540000  1.73675937
 1.02550000  1.73679449
 1.02560000  1.73682959
 1.02570000  1.73686468
 1.02580000  1.73689975
 1.02590000  1.73693481
 1.02600000  1.73696985
 1.02610000  1.73700488
 1.02620000  1.73703989
 1.02630000  1.73707489
 1.02640000  1.73710988
 1.02650000  1.73714485
 1.02660000  1.73717980
 1.02670000  1.73721475
 1.02680000  1.73724967
 1.02690000  1.73728458
 1.02700000  1.73731948
 1.02710000  1.73735436
 1.02720000  1.73738923
 1.02730000  1.73742408
 1.02740000  1.73745892
 1.02750000  1.73749374
 1.02760000  1.73752855
 1.02770000  1.73756335
 1.02780000  1.73759813
 1.02790000  1.73763289
 1.02800000  1.73766764
 1.02810000  1.73770237
 1.02820000  1.73773709
 1.02830000  1.73777180
 1.02840000  1.73780649
 1.02850000  1.73784116
 1.02860000  1.73787583
 1.02870000  1.73791047
 1.02880000  1.73794510
 1.02890000  1.73797972
 1.02900000  1.73801432
 1.02910000  1.73804890
 1.02920000  1.73808348
 1.02930000  1.73811803
 1.02940000  1.73815257
 1.02950000  1.73818710
 1.02960000  1.73822161
 1.02970000  1.73825611
 1.02980000  1.73829059
 1.02990000  1.73832505
 1.03000000  1.73835951
 1.03010000  1.73839394
 1.03020000  1.73842836
 1.03030000  1.73846277
 1.03040000  1.73849716
 1.03050000  1.73853154
 1.03060000  1.73856590
 1.03070000  1.73860024
 1.03080000  1.73863457
 1.03090000  1.73866889
 1.03100000  1.73870319
 1.03110000  1.73873748
 1.03120000  1.73877175
 1.03130000  1.73880600
 1.03140000  1.73884024
 1.03150000  1.73887447
 1.03160000  1.73890868
 1.03170000  1.73894287
 1.03180000  1.73897705
 1.03190000  1.73901121
 1.03200000  1.73904536
 1.03210000  1.73907950
 1.03220000  1.73911361
 1.03230000  1.73914772
 1.03240000  1.73918180
 1.03250000  1.73921588
 1.03260000  1.73924993
 1.03270000  1.73928398
 1.03280000  1.73931800
 1.03290000  1.73935201
 1.03300000  1.73938601
 1.03310000  1.73941999
 1.03320000  1.73945395
 1.03330000  1.73948790
 1.03340000  1.73952184
 1.03350000  1.73955576
 1.03360000  1.73958966
 1.03370000  1.73962355
 1.03380000  1.73965742
 1.03390000  1.73969128
 1.03400000  1.73972512
 1.03410000  1.73975895
 1.03420000  1.73979276
 1.03430000  1.73982655
 1.03440000  1.73986033
 1.03450000  1.73989409
 1.03460000  1.73992784
 1.03470000  1.73996158
 1.03480000  1.73999529
 1.03490000  1.74002899
 1.03500000  1.74006268
 1.03510000  1.74009635
 1.03520000  1.74013001
 1.03530000  1.74016365
 1.03540000  1.74019727
 1.03550000  1.74023088
 1.03560000  1.74026447
 1.03570000  1.74029805
 1.03580000  1.74033161
 1.03590000  1.74036515
 1.03600000  1.74039868
 1.03610000  1.74043219
 1.03620000  1.74046569
 1.03630000  1.74049917
 1.03640000  1.74053264
 1.03650000  1.74056609
 1.03660000  1.74059953
 1.03670000  1.74063294
 1.03680000  1.74066635
 1.03690000  1.74069973
 1.03700000  1.74073311
 1.03710000  1.74076646
 1.03720000  1.74079980
 1.03730000  1.74083312
 1.03740000  1.74086643
 1.03750000  1.74089972
 1.03760000  1.74093300
 1.03770000  1.74096626
 1.03780000  1.74099950
 1.03790000  1.74103273
 1.03800000  1.74106594
 1.03810000  1.74109914
 1.03820000  1.74113232
 1.03830000  1.74116548
 1.03840000  1.74119863
 1.03850000  1.74123176
 1.03860000  1.74126487
 1.03870000  1.74129797
 1.03880000  1.74133106
 1.03890000  1.74136412
 1.03900000  1.74139717
 1.03910000  1.74143021
 1.03920000  1.74146323
 1.03930000  1.74149623
 1.03940000  1.74152922
 1.03950000  1.74156219
 1.03960000  1.74159514
 1.03970000  1.74162807
 1.03980000  1.74166099
 1.03990000  1.74169390
 1.04000000  1.74172679
 1.04010000  1.74175966
 1.04020000  1.74179252
 1.04030000  1.74182536
 1.04040000  1.74185818
 1.04050000  1.74189098
 1.04060000  1.74192377
 1.04070000  1.74195655
 1.04080000  1.74198931
 1.04090000  1.74202205
 1.04100000  1.74205477
 1.04110000  1.74208748
 1.04120000  1.74212017
 1.04130000  1.74215285
 1.04140000  1.74218550
 1.04150000  1.74221815
 1.04160000  1.74225077
 1.04170000  1.74228338
 1.04180000  1.74231597
 1.04190000  1.74234855
 1.04200000  1.74238111
 1.04210000  1.74241365
 1.04220000  1.74244617
 1.04230000  1.74247868
 1.04240000  1.74251118
 1.04250000  1.74254365
 1.04260000  1.74257611
 1.04270000  1.74260855
 1.04280000  1.74264098
 1.04290000  1.74267339
 1.04300000  1.74270578
 1.04310000  1.74273815
 1.04320000  1.74277051
 1.04330000  1.74280285
 1.04340000  1.74283518
 1.04350000  1.74286749
 1.04360000  1.74289978
 1.04370000  1.74293205
 1.04380000  1.74296431
 1.04390000  1.74299655
 1.04400000  1.74302877
 1.04410000  1.74306098
 1.04420000  1.74309316
 1.04430000  1.74312534
 1.04440000  1.74315749
 1.04450000  1.74318963
 1.04460000  1.74322175
 1.04470000  1.74325385
 1.04480000  1.74328594
 1.04490000  1.74331801
 1.04500000  1.74335006
 1.04510000  1.74338209
 1.04520000  1.74341411
 1.04530000  1.74344611
 1.04540000  1.74347809
 1.04550000  1.74351006
 1.04560000  1.74354201
 1.04570000  1.74357394
 1.04580000  1.74360585
 1.04590000  1.74363775
 1.04600000  1.74366963
 1.04610000  1.74370149
 1.04620000  1.74373334
 1.04630000  1.74376516
 1.04640000  1.74379697
 1.04650000  1.74382877
 1.04660000  1.74386054
 1.04670000  1.74389230
 1.04680000  1.74392404
 1.04690000  1.74395576
 1.04700000  1.74398746
 1.04710000  1.74401915
 1.04720000  1.74405082
 1.04730000  1.74408247
 1.04740000  1.74411411
 1.04750000  1.74414572
 1.04760000  1.74417732
 1.04770000  1.74420890
 1.04780000  1.74424047
 1.04790000  1.74427201
 1.04800000  1.74430354
 1.04810000  1.74433505
 1.04820000  1.74436654
 1.04830000  1.74439802
 1.04840000  1.74442947
 1.04850000  1.74446091
 1.04860000  1.74449233
 1.04870000  1.74452374
 1.04880000  1.74455512
 1.04890000  1.74458649
 1.04900000  1.74461784
 1.04910000  1.74464917
 1.04920000  1.74468048
 1.04930000  1.74471177
 1.04940000  1.74474305
 1.04950000  1.74477431
 1.04960000  1.74480555
 1.04970000  1.74483677
 1.04980000  1.74486798
 1.04990000  1.74489916
 1.05000000  1.74493033
 1.05010000  1.74496148
 1.05020000  1.74499261
 1.05030000  1.74502373
 1.05040000  1.74505482
 1.05050000  1.74508590
 1.05060000  1.74511696
 1.05070000  1.74514800
 1.05080000  1.74517902
 1.05090000  1.74521002
 1.05100000  1.74524100
 1.05110000  1.74527197
 1.05120000  1.74530292
 1.05130000  1.74533385
 1.05140000  1.74536476
 1.05150000  1.74539565
 1.05160000  1.74542652
 1.05170000  1.74545738
 1.05180000  1.74548821
 1.05190000  1.74551903
 1.05200000  1.74554983
 1.05210000  1.74558061
 1.05220000  1.74561137
 1.05230000  1.74564211
 1.05240000  1.74567283
 1.05250000  1.74570354
 1.05260000  1.74573422
 1.05270000  1.74576489
 1.05280000  1.74579554
 1.05290000  1.74582617
 1.05300000  1.74585678
 1.05310000  1.74588737
 1.05320000  1.74591794
 1.05330000  1.74594849
 1.05340000  1.74597903
 1.05350000  1.74600954
 1.05360000  1.74604004
 1.05370000  1.74607051
 1.05380000  1.74610097
 1.05390000  1.74613141
 1.05400000  1.74616183
 1.05410000  1.74619222
 1.05420000  1.74622260
 1.05430000  1.74625296
 1.05440000  1.74628331
 1.05450000  1.74631363
 1.05460000  1.74634393
 1.05470000  1.74637421
 1.05480000  1.74640448
 1.05490000  1.74643472
 1.05500000  1.74646494
 1.05510000  1.74649515
 1.05520000  1.74652533
 1.05530000  1.74655550
 1.05540000  1.74658565
 1.05550000  1.74661577
 1.05560000  1.74664588
 1.05570000  1.74667596
 1.05580000  1.74670603
 1.05590000  1.74673608
 1.05600000  1.74676610
 1.05610000  1.74679611
 1.05620000  1.74682610
 1.05630000  1.74685607
 1.05640000  1.74688601
 1.05650000  1.74691594
 1.05660000  1.74694585
 1.05670000  1.74697573
 1.05680000  1.74700560
 1.05690000  1.74703545
 1.05700000  1.74706527
 1.05710000  1.74709508
 1.05720000  1.74712487
 1.05730000  1.74715463
 1.05740000  1.74718438
 1.05750000  1.74721410
 1.05760000  1.74724381
 1.05770000  1.74727349
 1.05780000  1.74730315
 1.05790000  1.74733280
 1.05800000  1.74736242
 1.05810000  1.74739202
 1.05820000  1.74742160
 1.05830000  1.74745116
 1.05840000  1.74748070
 1.05850000  1.74751022
 1.05860000  1.74753972
 1.05870000  1.74756920
 1.05880000  1.74759866
 1.05890000  1.74762809
 1.05900000  1.74765751
 1.05910000  1.74768690
 1.05920000  1.74771627
 1.05930000  1.74774562
 1.05940000  1.74777495
 1.05950000  1.74780426
 1.05960000  1.74783355
 1.05970000  1.74786282
 1.05980000  1.74789206
 1.05990000  1.74792129
 1.06000000  1.74795049
 1.06010000  1.74797967
 1.06020000  1.74800883
 1.06030000  1.74803797
 1.06040000  1.74806709
 1.06050000  1.74809619
 1.06060000  1.74812526
 1.06070000  1.74815431
 1.06080000  1.74818335
 1.06090000  1.74821236
 1.06100000  1.74824134
 1.06110000  1.74827031
 1.06120000  1.74829925
 1.06130000  1.74832818
 1.06140000  1.74835708
 1.06150000  1.74838595
 1.06160000  1.74841481
 1.06170000  1.74844364
 1.06180000  1.74847246
 1.06190000  1.74850125
 1.06200000  1.74853001
 1.06210000  1.74855876
 1.06220000  1.74858748
 1.06230000  1.74861618
 1.06240000  1.74864486
 1.06250000  1.74867352
 1.06260000  1.74870215
 1.06270000  1.74873076
 1.06280000  1.74875935
 1.06290000  1.74878792
 1.06300000  1.74881646
 1.06310000  1.74884498
 1.06320000  1.74887348
 1.06330000  1.74890195
 1.06340000  1.74893040
 1.06350000  1.74895883
 1.06360000  1.74898724
 1.06370000  1.74901562
 1.06380000  1.74904398
 1.06390000  1.74907232
 1.06400000  1.74910063
 1.06410000  1.74912892
 1.06420000  1.74915718
 1.06430000  1.74918543
 1.06440000  1.74921365
 1.06450000  1.74924184
 1.06460000  1.74927002
 1.06470000  1.74929817
 1.06480000  1.74932629
 1.06490000  1.74935439
 1.06500000  1.74938247
 1.06510000  1.74941052
 1.06520000  1.74943855
 1.06530000  1.74946656
 1.06540000  1.74949454
 1.06550000  1.74952250
 1.06560000  1.74955043
 1.06570000  1.74957834
 1.06580000  1.74960623
 1.06590000  1.74963409
 1.06600000  1.74966193
 1.06610000  1.74968974
 1.06620000  1.74971753
 1.06630000  1.74974529
 1.06640000  1.74977303
 1.06650000  1.74980074
 1.06660000  1.74982843
 1.06670000  1.74985609
 1.06680000  1.74988373
 1.06690000  1.74991134
 1.06700000  1.74993893
 1.06710000  1.74996650
 1.06720000  1.74999404
 1.06730000  1.75002155
 1.06740000  1.75004904
 1.06750000  1.75007650
 1.06760000  1.75010394
 1.06770000  1.75013135
 1.06780000  1.75015874
 1.06790000  1.75018610
 1.06800000  1.75021343
 1.06810000  1.75024074
 1.06820000  1.75026802
 1.06830000  1.75029528
 1.06840000  1.75032251
 1.06850000  1.75034971
 1.06860000  1.75037689
 1.06870000  1.75040404
 1.06880000  1.75043116
 1.06890000  1.75045826
 1.06900000  1.75048533
 1.06910000  1.75051238
 1.06920000  1.75053940
 1.06930000  1.75056639
 1.06940000  1.75059335
 1.06950000  1.75062029
 1.06960000  1.75064720
 1.06970000  1.75067408
 1.06980000  1.75070094
 1.06990000  1.75072777
 1.07000000  1.75075457
 1.07010000  1.75078134
 1.07020000  1.75080809
 1.07030000  1.75083481
 1.07040000  1.75086150
 1.07050000  1.75088816
 1.07060000  1.75091479
 1.07070000  1.75094140
 1.07080000  1.75096797
 1.07090000  1.75099452
 1.07100000  1.75102104
 1.07110000  1.75104754
 1.07120000  1.75107400
 1.07130000  1.75110043
 1.07140000  1.75112684
 1.07150000  1.75115322
 1.07160000  1.75117957
 1.07170000  1.75120588
 1.07180000  1.75123217
 1.07190000  1.75125843
 1.07200000  1.75128466
 1.07210000  1.75131086
 1.07220000  1.75133703
 1.07230000  1.75136318
 1.07240000  1.75138929
 1.07250000  1.75141537
 1.07260000  1.75144142
 1.07270000  1.75146744
 1.07280000  1.75149343
 1.07290000  1.75151939
 1.07300000  1.75154531
 1.07310000  1.75157121
 1.07320000  1.75159708
 1.07330000  1.75162291
 1.07340000  1.75164872
 1.07350000  1.75167449
 1.07360000  1.75170023
 1.07370000  1.75172594
 1.07380000  1.75175162
 1.07390000  1.75177726
 1.07400000  1.75180287
 1.07410000  1.75182845
 1.07420000  1.75185400
 1.07430000  1.75187952
 1.07440000  1.75190500
 1.07450000  1.75193045
 1.07460000  1.75195587
 1.07470000  1.75198125
 1.07480000  1.75200660
 1.07490000  1.75203192
 1.07500000  1.75205720
 1.07510000  1.75208245
 1.07520000  1.75210767
 1.07530000  1.75213285
 1.07540000  1.75215799
 1.07550000  1.75218310
 1.07560000  1.75220818
 1.07570000  1.75223322
 1.07580000  1.75225823
 1.07590000  1.75228320
 1.07600000  1.75230814
 1.07610000  1.75233304
 1.07620000  1.75235790
 1.07630000  1.75238273
 1.07640000  1.75240752
 1.07650000  1.75243228
 1.07660000  1.75245699
 1.07670000  1.75248168
 1.07680000  1.75250632
 1.07690000  1.75253093
 1.07700000  1.75255549
 1.07710000  1.75258003
 1.07720000  1.75260452
 1.07730000  1.75262897
 1.07740000  1.75265339
 1.07750000  1.75267776
 1.07760000  1.75270210
 1.07770000  1.75272640
 1.07780000  1.75275066
 1.07790000  1.75277488
 1.07800000  1.75279906
 1.07810000  1.75282319
 1.07820000  1.75284729
 1.07830000  1.75287135
 1.07840000  1.75289536
 1.07850000  1.75291933
 1.07860000  1.75294326
 1.07870000  1.75296715
 1.07880000  1.75299100
 1.07890000  1.75301480
 1.07900000  1.75303856
 1.07910000  1.75306228
 1.07920000  1.75308595
 1.07930000  1.75310958
 1.07940000  1.75313316
 1.07950000  1.75315670
 1.07960000  1.75318019
 1.07970000  1.75320363
 1.07980000  1.75322703
 1.07990000  1.75325039
 1.08000000  1.75327369
 1.08010000  1.75329695
 1.08020000  1.75332016
 1.08030000  1.75334333
 1.08040000  1.75336644
 1.08050000  1.75338950
 1.08060000  1.75341252
 1.08070000  1.75343548
 1.08080000  1.75345839
 1.08090000  1.75348125
 1.08100000  1.75350406
 1.08110000  1.75352682
 1.08120000  1.75354952
 1.08130000  1.75357217
 1.08140000  1.75359477
 1.08150000  1.75361731
 1.08160000  1.75363980
 1.08170000  1.75366223
 1.08180000  1.75368460
 1.08190000  1.75370691
 1.08200000  1.75372917
 1.08210000  1.75375136
 1.08220000  1.75377350
 1.08230000  1.75379558
 1.08240000  1.75381759
 1.08250000  1.75383954
 1.08260000  1.75386143
 1.08270000  1.75388325
 1.08280000  1.75390501
 1.08290000  1.75392670
 1.08300000  1.75394833
 1.08310000  1.75396989
 1.08320000  1.75399137
 1.08330000  1.75401279
 1.08340000  1.75403413
 1.08350000  1.75405540
 1.08360000  1.75407659
 1.08370000  1.75409771
 1.08380000  1.75411875
 1.08390000  1.75413971
 1.08400000  1.75416059
 1.08410000  1.75418139
 1.08420000  1.75420210
 1.08430000  1.75422273
 1.08440000  1.75424326
 1.08450000  1.75426371
 1.08460000  1.75428406
 1.08470000  1.75430431
 1.08480000  1.75432447
 1.08490000  1.75434452
 1.08500000  1.75436447
 1.08510000  1.75438431
 1.08520000  1.75440404
 1.08530000  1.75442365
 1.08540000  1.75444314
 1.08550000  1.75446250
 1.08560000  1.75448174
 1.08570000  1.75450083
 1.08580000  1.75451979
 1.08590000  1.75453859
 1.08600000  1.75455723
 1.08610000  1.75457570
 1.08620000  1.75459400
 1.08630000  1.75461210
 1.08640000  1.75462999
 1.08650000  1.75464765
 1.08660000  1.75466506
 1.08670000  1.75468218
 1.08680000  1.75469899
 1.08690000  1.75471540
 1.08700000  1.75473136
 1.08710000  1.75474667
 1.08720000  1.75476093

